X-ray Polarisation in Magnetar Atmospheres -- Effects of Mode Conversion

Magnetars, the most strongly magnetised neutron stars, are among the most promising targets for X-ray polarimetry. The Imaging X-ray Polarimetry Explorer (IXPE), the first satellite devoted to exploring the sky in polarised X-rays, has observed four magnetars to date. A proper interpretation of IXPE results requires the development of new atmospheric models that can take into proper account the effects of the magnetised vacuum on par with those of the plasma. Here we investigate the effects of mode conversion at the vacuum resonance on the polarisation properties of magnetar emission by computing plane-parallel atmospheric models under varying conditions of magnetic field strength/orientation, effective temperature and allowing for either complete or partial adiabatic mode conversion. Complete mode conversion results in a switch of the dominant polarisation mode, from the extraordinary (X) to the ordinary (O) one, below an energy that decreases with increasing magnetic field strength, occurring at $\approx 0.5\, \mathrm{keV}$ for a magnetic field strength of $B=10^{14}\, \mathrm{G}$. Partial adiabatic mode conversion results in a reduced polarisation degree when compared with a standard plasma atmosphere. No dominant mode switch occurs for $B=10^{14}\, \mathrm{G}$ while there are two switches for lower fields of $B=3\times10^{13}\, \mathrm{G}$. Finally, by incorporating our models in a ray-tracing code, we computed the expected polarisation signal at infinity for different emitting regions on the star surface and for different viewing geometries. The observability of QED signatures with IXPE and with future soft X-ray polarimeters as REDSoX is discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
